Fast error-controlling MOID computation for confocal elliptic orbits

We present an algorithm to compute the minimum orbital intersection distance (MOID), or global minimum of the distance between the points lying on two Keplerian ellipses. This is achieved by finding all stationary points of the distance function, based on solving an algebraic polynomial equation of $16$th degree. The algorithm tracks numerical errors appearing on the way, and treats carefully nearly degenerate cases, including practical cases with almost circular and almost coplanar orbits. Benchmarks confirm its high numeric reliability and accuracy, and that regardless of its error--controlling overheads, this algorithm pretends to be one of the fastest MOID computation methods available to date, so it may be useful in processing large catalogs.

==> response.txt <==
> - 2. Comments to Authors

> 2.1 General Comments

> I am pleased to note that the vast majority of the suggestions and observations I provided
> for the article first version have been kindly considered by the authors. I am grateful for
> the trust placed in me.

> Although the method seems to be somewhat better in absolute speed, there are other
> challenges to deal with. In my opinion, main disadvantages are:

> (i) the exactness achieved is much lower than that of other published methods and

This `exactness' nonetheless remains close to the machine precision, 10^{-14} compared to
10^{-16} as stated in the review. However, only two lost digits is definitely not "much
lower". In any case, we are grateful to the reviewer for spending so much of their personal
time to reveal this difference that we ignored. We found that in some part it appeared in
the formulae that computes the squared distance between two given points, function
distance_between(). We used a decompositon of the squared distance as |r1-r2|^2 = r1^2 +
r2^2 - 2 (r1 r2), because the latter scalar product can be computed easily based on some
precalculated orbital data. However, this formula hiddenly leads to an increase of numeric
errors when r1 is close to r2. Some simplistic analysis shows that the error is pumped up
by the factor of ~(|r1|+|r2|)/|r1-r2|, so it may become larger if MOID is small relatively
to |r1|+|r2|. We now replaced this formula by the direct one, based on the difference
r1-r2, which is used in the Gronchi code.

Another significant source of residual numeric errors is formula (4) which may lead to a
loss of precision in u', if D is small.

Also, some round-off errors about the machine precision may come from the DFT (11) or
appear when computing g(u) by formula (1).

The cumulative effect of all this was that the maximum precision achieved in MOID became
limited by those 14 decimal digits in average, instead of 16 digits that would literally
follow from the full machine accuracy. We never considered this effect practically
significant, because these numeric errors are unrelated to qualitative mistakes like e.g.
selection of a wrong root of g(u), corresponding to a wrong stationary point of rho(u,u').
But nonetheless we now conquered these two digits back by performing an additional 2D
Newtonian post-refinement of rho(u,u'). This had no measurable effect on the speed, because
we usually need only 1-2 of such iterations. However, the typical accuracy of the reported
MOID is now about 10^{-16} AU, i.e. the full machine accuracy.

> an error upper limit cannot be guaranteed for all MOID values.

We never claimed that there is such a gurantee and never intended to reach it. Concerning
the mathematically strict error limits, this is addressed in the cited paper by Armellin et
al. (2010) by means of interval arithmetics. But this is too slow. However, with the
updated version distlink-1.1 we no longer detect occurences when the error is above the
reported uncertainty, so *in practice* it appears this uncertainty indeed can be now used
as an upper limit on the error.

> The trade-off between accuracy and speed remains in force; and 

Again, we likely misunderstand what is meant under the `trade-off between accuracy and
speed' and why this should be bad. There is always a trade-off between accuracy and speed,
and whenever our algorithm computes the result to its maximum possible accuracy, it is
still faster than the other methods available, and it will be even faster if we request
lower precision.

Please also note that two numeric digits in the result do not really matter in terms of the
computing speed. Thanks to the quadratic convergence rate of the Newton-like methods, the
accuracy levels of 10^{-8} and 10^{-16} that differ by 8 decimal digits are separated by
just one Newtonian iteration. And 2 digits would mean just 1/4 of a single iteration, which
maps to only a few per cent of the algorithm performance.

> (ii) the reliability of the basic algorithm is low not only because of its asymmetry but
> also due to errors related with its extensive numerical treatment.

Even if the reviewer defines the reliability of our algorithm as `low', they do not
challenge our conclusion that its reliability is larger than that of the Gronchi method,
which was considered, for years, as the primary MOID computation algorithm. We may suspect
that under `low' reliability they mean that it might be low compared to e.g. the SDG method
from Hedo et al. (2018), but we did not find any public implementation for the latter one.
We could not test it and compare. That paper does not seemingly mention any references for
download, only the mathematical description of the algorithm and the results of testing.
So, it seems that among publicly available algorithms our code is the most reliable one and
simultaneously the fastest one.

Concerning the reliability, we again reiterate that there is no absolutely reliable method
for anything that is not computed by a simple closed formula. Unexpected loss of precision
in the domain where some function has a large (or small) derivative, subtraction of close
numbers, sudden error increase when solving an almost-degenerate inverse problem - anything
can occur without a warning. If some algorithm keeps silence about how much its results are
reliable, this does not mean that they are absolutely reliable. The difference between
distinct methods is only statistical, that is how frequently they may reveal an undesired
behaviour.

Concerning our method, our simulations just cannot confirm that its reliability is indeed
low. Please note the user should not rely on just a single call to the function
MOID_fast(). We recommend the following protocol:

call MOID_fast(O1,O2) in double precision;
if the latter call reported a warning, call MOID_fast(O2,O1) in double precision;
if the latter call reported a warning, call MOID_fast(O1,O2) in long double precision;
if the latter call reported a warning, call MOID_fast(O2,O1) in long double precision;
if the latter call reported a warning, run the slow fallback algorithm MOID_direct_search().

The cumulative speed of this scheme is practically the same as for a single call to
MOID_fast, because the warnings are very rare. But among the 10^8 test trials we found no
occurences when this protocol reported a wrong MOID (based on the comparison with the
results reported by the Gronchi's code). This means that the rate of failures of our method
is at least below 2x10^{-8}, and likely even *well* below this level. The failure rate for
the Gronchi's algorithm is considerably larger, and most of its failures are not
self-diagnosed. Concerning the failure rate of the SDG algorithm, it is not discussed in
(Hedo et al. 2018) well enough. From their paper we may conclude that it is below 1/17648 ~
5x10^{-5}, because they tested 17648 orbit pairs. But this is definitely not enough to draw
any definite conclusions about which method is more reliable. We could not include the SDG
method in our test simulation because we did not find any public code that we could play
with and compare.

Since we did not detect occurences when our primary algorithm would report a wrong MOID
value without an explicit warning, there is no practical reason to *always* run our method
twice with orbits interchange. We did so mainly for testing and debugging purposes, not
because it was practically necessary.

> Besides, I still consider, again a fortiori due to the improvement made, that it is an
> interesting article and, as I mention to Editor, I expect a rapid publication despite some
> drawbacks once the shortcomings have been addressed.

We are grateful and happy to see the final conclusion of this type.

But after all, please let us avoid thinking excessively formally and mathematically. Please
do not forget that in the practical real-world tasks numeric accuracies of 10^{-16} AU or
10^{-14} AU, and likely even 10^{-11} AU are all in fact meaningless, because the
observational uncertainties in orbital elements are usually much larger, and even if some
asteroids had accuracy comparable to these levels then their orbits are non-Keplerian due
to perturbations (including the non-gravitational ones that are not always predictable
because of the unknown asteroid shape).

And in any case, it is enough to keep the MOID uncertainty below the geometrical sizes of
the bodies. Smallest known asteroids have size about 1m, which is ~10^{-11} AU, - it does
not make sense at all to speak about the accuracies of 10^{-14} and 10^{-16} AU.

Finally, if our algorithm reports a warning that the result is unreliable then the primary
issue is that MOID is too sensitive to the given orbital parameters, not that the algorithm
itself is unreliable. This means that such particular MOID value may significantly change
due to observational errors in our input orbital data and this pathological occurence needs
to be investigated in more details taking into account the uncertainty of orbital elements
(e.g. by Monte Carlo). In such a case we need to carry out some more extensive work than
just applying one or even several MOID algorithms.

Nonetheless, we have taken all the reviewer comments of very seriously. As we already
noticed, we updated the code by adding the final refine stage, so the formal mathematical
MOID accuracy is now indeed close to the machine epsilon. We hope this is exactly what the
reviewer requested. This refining stage is explained in the new subsection 3.4. The
associated computing overheads appeared negligible and usually even not measurable in our
benchmarks. The formulae estimating the final numeric uncertainties of u, u', and the MOID,
were changed, since they now depend on this 2D refinement in the end. We also added new
section 4 explaining the nature of the tolerance parameters of the algorithm (delta_min,
delta_max, nu), since we suspect that there was some misunderstanding about them
(especially about delta_max).

> 2.2 Concrete Issues for authors

> Source Code

> First of all, I suggest that you change the name "Gorner" included in the function header
> "extract_linear_factor" in the source code to "Ruffini-Horner scheme or algorithm". I
> strongly believe that we must pay tribute to the works undertake by these mathematicians
> (and many others) remembering their names.

Thanks for the note, the new version distlink-1.1 is now released.

> Article

> 1. Introduction

> * Pag. 1, Par. 1, Lin. 5-6
> I have already mentioned the second part of this statement within the comments on the
> previous version of this paper, nevertheless I deem it necessary to correct the sentence:
> "...and hence ascertains whether two bodies have a risk to collide in some future". I
> suspect you are aware of Hoots' filters because you are using them. MOID, as a geometrical
> pre-filter, is only indicative that there will be no collision in some near future, but not
> otherwise. It does not allow at all determining collision risks, at least quantitatively.
> This sentence should be further clarified by changing it in the way I suggest.

We have added the following remark: `For example, if MOID appeared below the sum of radii
of two bodies than such bodies may avoid a collision only if they orbit in a mean-motion
resonance, or via a perturbation effect that may increase the MOID to a safe level before
the bodies actually collide. Otherwise, the bodies will necessarily collide in some
future.'

So if the bodies are not in the mean-motion resonance and we neglect the non-Keplerian
perturbations (and we surely do, if we consider MOID at all), the collision risk is 100% if
the MOID is small enough.

> * Pag. 3, Par. 2, Lin. 1-6
> The SDG-MOID method is basically a 1D optimization method. It is based on the decomposition
> of the global 2D minimization problem into two simpler ones, which are global 1D
> minimization problems. For the first of them, the analytical expression of the function
> (which is simple and infinitely derivable) is available, and for the second, analytical
> expression cannot be used --on the grounds that it is extremely complex-- and numerical
> optimization without derivatives is required.

Indeed, we already learned this but forgot to add in the text in the appropriate places.

> 3. Numerical algorithm

> In this regard, there are too many potential sources of error in the numerical treatment
> used to compute the MOID with the basic algorithm, as well as being of diverse nature. The
> estimation of errors is quite exhaustive and rigorous, although I suspect it could be more
> related to precision than to exactness (trueness). Both of them are required to be
> accurate, but --perhaps due to the engineer in me-- I am more interested in exactness than
> in precision, assuming for these the following meanings:

> exactness = |"Estimated MOID" - "True MOID"|
> precision = radius of the interval centered on the "Estimated MOID" in which the "True
> MOID" will be found with a given probability.

> As the true value is not available --except for theoretical cases, very useful, by the
> way, to test the method-- the outcames should be compared with those provided by other
> verified published methods, and even better in the case of having more than one to be safe.

For that, we use the following chain of the methods:
'distlink in double precision -> distlink in long double precision -> the fallback 1D method'.

Among 10^8 orbit pairs, we did not detect any occurence with unreliable MOID using this
protocol. In the public domain we only found the Gronchi code to compare with our distlink,
and we unfortunately did not find publicly available code for e.g. the SDG method from
(Hedo et. al 2018).

> 4 Practical validation and performance benchmarks

> As I mentioned before, theoretical error estimation is okay; though it seems to me there is
> something wrong regarding the error controlling in the software. If I am not mistaken, the
> only accuracy control found in the basic method is the convergence test in the
> Newton-Raphson algorithm for searching the roots of the fundamental polynomial.

Under the error control we mean the estimation of the numeric error for each root and
selecting the roots with |z|=1 based on the corresponding tolerance (in order to not miss
any real root due to numeric errors). The stopping criterion of the Newton criterion is
just a stopping criterion, nothing more. By setting delta_min=0 the user can always request
to continue Newtonian iterations until the hardware convergence, i.e. until the best
possible hardware accuracy is achieved.

> This might
> be quite risky for the reason that a certain error upper bound of the polynomial real roots
> does not guarantee an error upper bound for the MOID. This last upper limit depends on the
> value of derivative d(MOID)/du, which could have a large value, and it is also different
> for each computed MOID. The results that I have achieved with the DISTLINK library support
> this point. The error level of the MOID can not be established beforehand, which is a
> serious drawback to the purposed and stated accuracy.

Perhaps the reviewer meant d(rho)/du? Because MOID itself is a global constant for each
orbit pair. But d(rho)/du is always zero near any stationary point. Even if it is non-zero
due to numeric errors, it cannot be large. Concerning the second-order derivative (speaking
more rigorously, the Hessian of rho), it can be large indeed, however it is a good case
rather than bad, because than the MOID is located reliably and with a good accuracy, while
the configuration is far from being degenerate. The bad case is opposite, when the Hessian
is small. Then the local minimum is difficult to locate accurately, and the resulting MOID
error may appear large even if d^2(rho)/du^2 is small, because u has poor accuracy and the
error in u is squared. In other words, the sensitivity of MOID to orbital parameters is
inversely proportional to the Hessian of rho(u,u').

> Moreover, there is also another problem. The software cannot always use the value of
> max_root_error demanded, changing this value to sqrt(2*DBL_EPSILON), that leads to a pretty
> poor error limit for the MOID compared to the typical ones in Gronchi's and Hedo's
> articles. I wonder if it is the trade-off to increase computation speed. I mean if I set
> the main function call:
>     MOID_fast(O1, O2, max_root_error, min_root_error); with:
>     min_root_error = 2*DBL_EPSILON = 4.44E-16
>     max_root_error = 20*DBL_EPSILON = 4.44E-15
> I get these global figures for the Earth MOIDs with Baluev & Mikryukov (B&M) and Gronchi
> methods over NEODyS database:
> minimum B&M MOID exactness = 8.0E-11 au
> mean B&M MOID exactness = 5.5E-14 au 
> Why the exactness of your MOID with respect to Gronchi's values can be up to 8E-11? The
> lowest exactness achieved by your method (8e-11) is not comparable with the lowest of
> Gronchi (1e-14) and not even your average exactness (5.5e-14) is comparable to the lowest
> of Hedo et al. (5e-16). I can understand that ten exact decimal digits may be enough for
> applications, but to compare speeds with other methods in the same conditions it is not.

First, max_root_error should always be greater than min_root_error, and setting
max_root_error to 20 machine epsilons looks like a bad choice. It does not have the effect
that the reviewer seemingly expected, and it could result in just am impractical wasting of
computing resources. Please see our new section 4 where some detailed guidelines concerning
the choice of the tolerance parameters are given.

Concerinng the extra loss of 2 significant digits in average, we already dealt with it and
the new code is more accurate (at the same speed). This is of course a nice cosmetic
achievement, but to be honest, it does not look very practical, as reviewer already
noticed.

> 5. Practical Validation and performance benchmark

> This is the section that has been substantially modified compared with the initial version, and therefore, I will focus my review on it.

> RELIABILITY
> Simple warning rate: 1/2.5E4 -> 4000 wrong MOIDS out of 1e8
> Double warning rate: 1/2.5E6 -> 40 wrong MOIDs out of 1e8

> The residual failure rates indicate that the basic DISTLINK method is not completely
> reliable. If something can fail, sooner or later it will fail. The fact that the algorithm
> fails, albeit slightly, introduces a series of additional problems whose solution may be
> more or less successful. Two procedures have to be established to:
> (a) Detect failures, and
> (b) Correct failures.
> There are plenty of potential hazards derived from potential failures within the former procedures, for example:
> (1) Error of failure detection (assuming a correct outcome when it is not or vice versa);
> (2) Trying to correct a false wrong result; and
> (3) Failing in correcting a true/real wrong result.
> Besides, when the reliability is not absolute... Can you be sure that an erroneous MOID
> is not going to be the decisive one? Let's assume that the basic algorithm is asymmetric
> and suppose we define MOID = min{d(E,E'), d(E',E)}. Therefore, both computations have to be
> done but there is no problem whether they are fast. But what happens if one of them does
> not exist or there is a large difference between them? How can I acknowledge that the
> single value obtained constitute a good enough outcome? Figure 1 predicts that there will
> be some problems. If those problematic cases are taken out from the graphic
> representations, we are just kidding ourselves.

This is already discussed in the manuscript and in the text above: such cases are not
failures of the *algorithm*. They do not happen spontaneously without a reason. They
indicate that configuration itself is complicated, so the MOID becomes sensitive to subtle
perturbations like numeric errors. In this case we definitely need to investigate the
configuration in more details, e.g. taking into account observational uncertainties of the
orbital elements. Using any additional more `reliable' method will not help much in such a
case, because its result will be formal anyway. Such an attempt is approximately the same
as trying to predict a chaotic behaviour of a dynamic system plainly by increasing the
numeric precision.

And again, in the real practical world there is no such entity as `absolute' reliability.
But using the sequence of calls already described above, we obtained none wrong MOID among
the entire set of 5x10^7 orbit pairs. So within this test sample the reliability of our
algorithm can be deemed as `practically absolute'. The rate of warnings issued by the calls
to MOID_fast is not directly related to the reliability, because all wrong MOIDs are
self-diagnosed and can be easily reprocessed, e.g. at a different accuracy mode (by the
way, their actual number is well below than one occurence per 25000, because most of the
warnings do not actually infer a wrong MOID).

> The first graph of figure 2 does not make any sense to me. The variable
> |MOID(E,E')-MOID(E',E)| should be null in the ideal scenario but it may not be defined in
> some problematic cases as you report. And when it is defined, it could be a value too large
> compared to round-off/truncation errors and extremely difficult to interpret whether only
> numerical errors have influence or is the case of other contributions. Moreover, I do not
> see any relationship between this variable and the estimated errors of the MOID. But it
> could be my wrong personal perception.

This difference indeed should be zero if the computation is mathematically precise. Numeric
errors introduce noise in both MOID(E,E') and MOID(E',E). Of course, in theory these errors
may appear statistically correlated, so the difference |MOID(E,E')-MOID(E',E)| might be
systematically smaller then errors in each term. Therefore, the swarm of dots in the graph
should not necessarily spread *about* the predicted line, but instead occupy some wide
space *below* it. Of course, the confirmation that this swarm is indeed below the line does
not provide us with that much information, but this is still an important and informative
observation. If many points were above the line than the uncertainty estimation would be
unreliable. But it is not the case with our method.

We had to use such a difference, because the true value of the MOID is, strictly speaking,
unknown, so we cannot determine the actual computing error (`exactness' as the reviewer
said). The Gronchi algorithm also has its own numeric errors, which now look even larger
than the errors of distlink.

> Regarding the second graph of Figure 2, the information included there is remarkably
> useful, unlike the previous one. But as you see, the number of iterations is a discrete
> variable, and therefore it would be much more suitable to include a frequency table or a
> bar graph/histogram than the one of a continuous variable function (in this particular case
> the density function).

This was in fact a histogram, though its bars were interconnected by lines. We assumed it
should look more nice in that way, but since the reviewer requested, we replotted the graph
using a step function.

> Table 1: The characteristics of the computer used to obtain these results are not provided.
> It could probably be the first of the three configurations mentioned in the text but this
> is only my guess. Please, add it to the header and the paper.

If this comment refers to Fig. 1 and 2 rather than to Table 1 (likely it does) then we may
formally confirm that these particular graphs were obtained for AMD FX, but they in fact
remained visually identical for all other configurations.

> * Pag. 11, Col. 2, Par. 6 <-> Pag. 12, Col. 1, Par. 1
> I find it rather odd your way of timing. If the values that you are subtracting correspond
> to different executions, the conditions in which the computer has been working can also be
> quite different. It is much better to time: (a) several attempts; (b) "exclusively" the
> MOID computing part; (c) of a large number of "different cases"; (d) that have a "total
> duration considerably longer than the operating system's typical time"; and finally (e)
> "average" registered times.

We cannot confirm that `the conditions in which the computer has been working can also be
quite different'. We already replicated our runs multiple times, and all the results were
quite stable. The difference sometimes appeared in the last digits, but this does not have
any practical significance. It does not seem practically reasonable to provide so much
formal estimations as requested.

> Certainly I do not believe that the time values obtained that way can be directly
> comparable to other published outcomes.

> Finally, the last two paragraphs of this section might be questionable, not in terms of
> pure speed, but for the required time to reach a certain MOID accuracy, as I have
> aforementioned.

> Appendix A. Reducing the scan range for the eccentric anomaly

> * Pag. 15, Col. 2, Par. 4, Lin. 3
> I suggest to explicitly state that <theta'> is the angle between vectors W and P',
> corresponding to the descending node of E in the perifocal reference frame {F; P', Q', R'},
> so that the formulae of A.7 are more easily understood.

Not sure we understand this suggestion correctly. theta and theta' are just true anomalies
of the same point - one of the two mutual nodes. The other node will have theta+pi and
theta'+pi, this is why we have two distances, d1 and d2. (A.7) involve just classic
formulae for the radius vector at these true anomalies.

> * Pag. 16, Col 1. Par. 2, Lin. 1-2
> I do not understand why the sign of PR' and QR' are duplicated because <theta> is uniquely
> defined as the length of the ascending node of E' in the perifocal reference frame {F; P,
> Q, R} and R' is also univocally defined in terms of angles <theta> and <I>.

The sign does not follow from the given algebraic relations, and geometric plots are not
given here. The idea is that this sign is not important, in particular in (A.3). So we may
not to think about it at all.

> * Formula A.11
> Please check if the argument of the central "sine" is (u - phi) or (phi - u) so that it
> matches with the subsequent results.

Indeed, it should be phi-u, of course. Thanks for the notice.

